Probabilistic Association of Transients to their Hosts (PATH)

We introduce a new method to estimate the probability that an extragalactic transient source is associated with a candidate host galaxy. This approach relies solely on simple observables: sky coordinates and their uncertainties, galaxy fluxes and angular sizes. The formalism invokes Bayes' rule to calculate the posterior probability P(O_i|x) from the galaxy prior P(O), observables x, and an assumed model for the true distribution of transients in/around their host galaxies. Using simulated transients placed in the well-studied COSMOS field, we consider several agnostic and physically motivated priors and offset distributions to explore the method sensitivity. We then apply the methodology to the set of 13~fast radio bursts (FRBs) localized with an uncertainty of several arcseconds. Our methodology finds nine of these are securely associated to a single host galaxy, P(O_i|x)>0.95. We examine the observed and intrinsic properties of these secure FRB hosts, recovering similar distributions as previous works. Furthermore, we find a strong correlation between the apparent magnitude of the securely identified host galaxies and the estimated cosmic dispersion measures of the corresponding FRBs, which results from the Macquart relation. Future work with FRBs will leverage this relation and other measures from the secure hosts as priors for future associations. The methodology is generic to transient type, localization error, and image quality. We encourage its application to other transients where host galaxy associations are critical to the science, e.g. gravitational wave events, gamma-ray bursts, and supernovae. We have encoded the technique in Python on GitHub: https://github.com/FRBs/astropath.

==> COMMENTS.txt <==
From Mubdi Rehman: P(U) is also the probability that the host galaxy is not identified as such in the catalog. The star-galaxy classification accuracy of the catalog should play a role in the P(U).


==> report1.txt <==
Reviewer:

This paper develops a probabilistic framework to associate transients with host galaxies, in cases where this is otherwise ambiguous (e.g. objects with poor sky localization and/or lack of redshift information; the focus of this paper is the case of FRBs but the framework is generalizable). The overall framework is developed, tested, and then applied to the case study of the sample of FRBs with sufficiently good sky localizations. Overall, the subject is timely and important, and the analysis is generally sound and well-presented, making this paper suitable for publication in AAS Journals. Before the paper is publication-ready, however, I have a number of comments and clarifications that should be addressed first:

Major comments:
In Section 5, there are five different simulations presented, but the analysis and discussion of the full set is rather limited. This should be expanded - I suggest the following:

- It appears that most testing was carried out on Sandbox 1 (which are the results shown in Figures 5-7?). This choice of focusing the analysis on this one simulation should be both stated explicitly and motivated in the text. This would also help clarify the role of the additional simulations once the initial testing on the first simulation was carried out.
  ++ Agreed and done.

- Fig. 6 also introduces and discards two additional prior choices for P(Oi) ("inverse1" and "inverse2"), that are not really mentioned anywhere else in the paper. The motivation for considering these priors should be discussed somewhere (Section 4 would be a natural place).
  ++ Yes, this was an oversight.  We have added text in Section 4.2. 

- Relatedly, the "inverse" prior is adopted as the preferred choice because it appears to be the best "calibrated", in that the posterior probability for a given galaxy comes close to the true positive rate (i.e., the fraction of correctly identified host galaxies), so that it can be interpreted directly as the probability that this galaxy is the true host? This could be expanded upon more in the text, as this calibration is not mentioned explicitly as a desirable and/or necessary attribute earlier either when setting up the formalism, or discussing the motivation for a fully probabilistic treatment.
  ++ In hindsight, the inverse prior was adopted because (i) of its simplicity and (ii) because the normalization (in our 
  limited testing) yields fine results.  We have added text
  to Section 4.2 on this.

- Also related, the text refers to a "conservative" prior set without referring to Table 3 (which defines it?), or explaining why these choices are viewed as the most conservative.
  ++ We now refer to Table 3 when we first mention conservative prior set.  And we 
   add text on why this is more conservative at the start of Section 6.

- The other sandboxes/simulations are only mentioned in passing in the last paragraph of Section 5, to say that in all of them the 0.95 threshold leads to a nearly-zero false positive rate. Given the limited discussion, it is not clear how the reader should interpret the other results in Table 2, or indeed the point of the various choices made for the different sandboxes, or whether the results derived based on Sandbox 1 are also valid for the other simulations. Please expand.
  ++ Clancy/Kshitij

- This especially goes for Sandbox 5, where 10% of the galaxies were assigned randomly to be "hostless". The text states that the authors "plan to use this sandbox to evaluate the performance of the framework when the host galaxies are unseen", but don't seem to actually carry out this analysis in the paper (yet). This should be included.
  ++ Clancy/Kshitij

- The choice of 0.95 as the cutoff for "secure association" seems somewhat arbitrarily chosen, and it would be great if the authors could be explicit about what they are trying to maximize in picking this value. Is it only to maximize the true positive rate? Some discussion of the false negative rate (i.e. the rather high fraction of true hosts that are not identified correctly in many of the simulations) and how both of these vary as a function of the chosen threshold would be interesting.
  ++ Clancy/Kshitij

Section 6:

- Given that the stated goal of this formalism is to go beyond the chance coincidence framework, it would be good to say explicitly how the results from this analysis compares previous work using chance coincidence to assign hosts (and in particular, whether any FRB host associations change or not compared to the assumed hosts in the literature so far). Do the authors recover the same hosts galaxies as in Heintz et al. 2020, which applied a chance coincidence method to the same FRB sample?
  ++ Good suggestion.  We have added text on this at the end of Section 6.2

- To aid the discussion of the ambiguous cases, as well as illustrating the method as a whole, it would be very interesting to see a "gallery" of host galaxy images, together with the posterior probability for the galaxies in the field indicated on the image. (Similar to what is shown in Fig. 1, 2 etc. but for the whole sample, or at the very least for the four FRBs for which no secure association can be made.) If done for the whole sample, this would also give the reader a visual representation of what the (current) sample of FRB host galaxies looks like.
  ++ All of the FRBs analyzed here have been presented in previous works (e.g. Ravi+2019, Heintz+2020, Mannings+2021).  We prefer to keep the presentation here to what we have
  shown (i.e. Figures 1,2).

- The analysis of the properties of FRB host galaxies could be (and indeed has been!) the subject of separate paper(s). Given this, the analysis in the last few paragraphs of section 6.3, together with Figs. 11-13, is rather limited and lacks context for interpretation by the reader. It is also not entirely clear from the text which galaxy properties were calculated by the authors vs. taken from the Heintz et al. 2020 paper (e.g. the galaxy sizes and stellar masses plotted in Figs. 12-13). If what is plotted here is the same data for the same galaxies as was analyzed in greater detail in Heintz et al. 2020, these plots could simply be omitted. If the authors wish to keep this analysis, the context and discussion needs to be expanded (for example, show a representative galaxy sample in the background of Fig. 13 to aid the reader in seeing how the FRB hosts compare to the general galaxy population; discuss how the offsets compare to what you might expect for a population tracing stellar mass, how it compares to other types of transients; and so on). If galaxy properties were indeed calculated for this paper, then the method for deriving them should be clearly stated.
  ++ We agree and have eliminated Section 6.3.  We have maintained Figure 11, however
   as it feeds into (the previous) Figure 14.

Minor comments:

- Fig. 1: the red circle is nearly invisible. If the size of the circle is meant to represent the localization error (implied but not stated explicitly) then perhaps aid the reader by adding some cross-hairs or similar to guide the eye. Alternatively, one could plot the 3-sigma or 5-sigma error ellipse (assuming currently a 1-sigma ellipse is plotted?) to make it more visible.
  ++ We now have made the circle 5-sigma

- Section 4.2: in the analysis section, additional priors are considered beyond the "inverse" and "identical" ones discussed here. This would be the natural place to include this discussion.
  ++ Added

- Section 4.3, line 400: should that read "proportional" rather than "inversely proportional"?
  ++ Good catch.  Edited.

- Section 4.3, line 408: please motivate the choice of maximum offset.
  ++ Text added motivating the choice.

- Section 5.2, line 483: I think that by "coincident" galaxies you mean randomly coincident, i.e. spatially coincident but unrelated to the FRB? The wording could be clarified here, since the host galaxy would also be "coincident" with the FRB in many cases.
  ++ Replaced "coincident" with "unassociated"

- Figures 6, 7: do these still show results from Sandbox 1? Please expand on what simulation results are plotted here.
  ++ Figure captions were updated.

- Section 5.2, line 503: please explain what the "conservative" prior set is and refer to Table 3.
  ++ Reference made.  Discussion of the term is added to Section 6.

- Section 5.2, line 510: hist -> host (typo)
  ++ Corrected, thanks.

- Figure 8, caption: perhaps specify "at the top of the FRB180924 image"; as written I was looking for erroneous sources coincident with the FRB.
  ++ Clarified

- Figure 10: if I understand correctly, the KS test does not rule out either a core (P=0.17) or an exponential (P=0.54) distribution. I suggest to either remove or expand upon what the authors mean by the statement that "The other models also yield low P_KS probabilities and are suggestive of a lower max than adopted in the analysis". The data seems perfectly consistent with either model?
  ++ Agreed.  We have struck the last sentence of the fig caption.

- Section 6.3, line 647: Sminrov -> Smirnov (typo)
  ++ Fixed

- Figure 11: please state what the dashed line is showing in the top plot. (Also, traditionally this kind of plot has the y-axis reversed so that galaxy brightness increases with increasing y.)
  ++ Added

- Figure 14 appears to have more points plotted than what is indicated in the legend? Do some FRBs have multiple values (why?), or are there additional FRBs plotted not shown in the legend?
  ++ As noted in the caption, there is a dot for each candidate with P(O|x) > 0.01.
    For some FRBs, there is only one such candidate.  We fear the Legend cannot
    show multiple dots for those with multiple..

- Section 7: would be nice to summarize/expand a bit on the main results of this work before diving into the plans for the future.
  ++ Done

- Section 7, line 734: refers to an Appendix, but no appendix is included in this submission.
  ++ Good catch

Data editor's review:
One of our data editors has reviewed your manuscript and has the following suggestion(s) to help improve the data, software citation and/or overall content. Please treat this as you would a reviewer's comments and respond accordingly in your report to the science editor. Questions can be sent directly to the data editors at data-editors@aas.org.

We recommend that living code on github repositories place a "frozen" version on Zenodo (or other 3rd party repositories that issue DOIs) and then cite them in the article. Tutorials on how to do this is available here:

https://github.com/AASJournals/Tutorials/tree/master/Repositories
https://guides.github.com/activities/citable-code/

  ++ Agreed.  We will do this at acceptance.
